Searching for Multiple Populations in Ruprecht 106

More than a decade has passed since the definition of Globular Cluster (GC) changed, and now we know that they host Multiple Populations (MPs). But few GCs do not share that behaviour and Ruprecht 106 is one of these clusters. We analyzed thirteen member red giant branch stars using spectra in the wavelength range 6120-6405 Angstroms obtained through the GIRAFFE Spectrograph, mounted at UT2 telescope at Paranal, as well as the whole cluster using C, V, R and I photometry obtained through the Swope telescope at Las Campanas. Atmospheric parameters were determined from the photometry to determine Fe and Na abundances. A photometric analysis searching for MPs was also carried out. Both analyses confirm that Ruprecht 106 is indeed one on the few GCs to host Simple Stellar Population, in agreement with previous studies. Finally, a dynamical study concerning its orbits was carried out to analyze the possible extra galactic origin of the Cluster. The orbital integration indicates that this GC belongs to the inner halo, while an Energy plane shows that it cannot be accurately associated with any known extragalactic progenitor.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
